Analysing the Performance of GPU Hash Tables for State Space Exploration

In the past few years, General Purpose Graphics Processors (GPUs) have been used to significantly speed up numerous applications. One of the areas in which GPUs have recently led to a significant speed-up is model checking. In model checking, state spaces, i.e., large directed graphs, are explored to verify whether models satisfy desirable properties. GPUexplore is a GPU-based model checker that uses a hash table to efficiently keep track of already explored states. As a large number of states is discovered and stored during such an exploration, the hash table should be able to quickly handle many inserts and queries concurrently. In this paper, we experimentally compare two different hash tables optimised for the GPU, one being the GPUexplore hash table, and the other using Cuckoo hashing. We compare the performance of both hash tables using random and non-random data obtained from model checking experiments, to analyse the applicability of the two hash tables for state space exploration. We conclude that Cuckoo hashing is three times faster than GPUexplore hashing for random data, and that Cuckoo hashing is five to nine times faster for non-random data. This suggests great potential to further speed up GPUexplore in the near future.

==> data/resbumptikz.csv <==
division	cuckooshared
1.58	430.600000
1000.00	70.200000
10.00	189.000000
800.00	70.400000
666.67	91.400000
571.43	98.900000
526.32	113.600000
512.82	110.300000
100.00	86.900000
500.00	101.900000
476.19	72.200000
444.44	75.800000
400.00	79.300000
363.64	116.500000
333.33	118.500000
200.00	86.600000
20.00	94.300000
133.33	85.400000
495.05	114.300000
487.81	102.400000
377.36	99.900000
370.37	112.900000
357.14	119.800000
327.87	118.600000
322.58	134.200000
312.50	81.900000


==> data/resultstikz.csv <==
division	gpuexploreshared	cuckooshared	cuckoo	gpuexplore
1	4015.9	8293.7	1077.8	2770
10	3527.8	3735.3	518.2	2178
20	3467	1882.5	369.1	2122.1
100	3283.2	1729.1	336.4	2069.5
133	3191.2	1717.6	331.2	2063.5
200	3088	1722.4	327	2054.1
400	2887.2	1705.8	308.3	2018.5
500	2828.3	2716.1	378.4	1996.8
666	2758.2	2708.4	363.8	1963.1
800	2715	1742.1	281.4	1930.6
1000	2688.3	1717.5	266.7	1886.4

